An Online Approach to Solve the Dynamic Vehicle Routing Problem with Stochastic Trip Requests for Paratransit Services

Many transit agencies operating paratransit and microtransit services have to respond to trip requests that arrive in real-time, which entails solving hard combinatorial and sequential decision-making problems under uncertainty. To avoid decisions that lead to significant inefficiency in the long term, vehicles should be allocated to requests by optimizing a non-myopic utility function or by batching requests together and optimizing a myopic utility function. While the former approach is typically offline, the latter can be performed online. We point out two major issues with such approaches when applied to paratransit services in practice. First, it is difficult to batch paratransit requests together as they are temporally sparse. Second, the environment in which transit agencies operate changes dynamically (e.g., traffic conditions), causing estimates that are learned offline to become stale. To address these challenges, we propose a fully online approach to solve the dynamic vehicle routing problem (DVRP) with time windows and stochastic trip requests that is robust to changing environmental dynamics by construction. We focus on scenarios where requests are relatively sparse - our problem is motivated by applications to paratransit services. We formulate DVRP as a Markov decision process and use Monte Carlo tree search to evaluate actions for any given state. Accounting for stochastic requests while optimizing a non-myopic utility function is computationally challenging; indeed, the action space for such a problem is intractably large in practice. To tackle the large action space, we leverage the structure of the problem to design heuristics that can sample promising actions for the tree search. Our experiments using real-world data from our partner agency show that the proposed approach outperforms existing state-of-the-art approaches both in terms of performance and robustness.

==> data/drlsa/vehicle-3-cong.csv <==
model_version,episode,chain_id,num_requests,total_cost,load_loss,total_time,time_per_request,total_valid_service_count_filtered_naive,valid_service_ratio_filtered_naive,total_valid_service_count_filtered,valid_service_ratio_filtered,servicerate,timeperrequest
1.0,0.0,0.0,144.0,171641.0,-1.0,66.611783,0.46,42.0,0.29,58,0.4,40.0,0.46
1.0,1.0,1.0,157.0,162947.0,-1.0,73.772777,0.47,45.0,0.29,58,0.37,37.0,0.47
1.0,2.0,2.0,185.0,174005.0,-1.0,81.878469,0.44,64.0,0.35,74,0.4,40.0,0.44
1.0,3.0,3.0,177.0,172141.0,-1.0,77.43575200000001,0.44,53.0,0.3,68,0.38,38.0,0.44
1.0,4.0,4.0,199.0,191519.0,-1.0,94.447304,0.47,67.0,0.34,86,0.43,43.0,0.47
1.0,5.0,5.0,212.0,178490.0,-1.0,100.53912700000001,0.47,51.0,0.24,65,0.31,31.0,0.47
1.0,6.0,6.0,183.0,183442.0,-1.0,103.868311,0.57,70.0,0.38,85,0.46,46.0,0.57
1.0,7.0,7.0,189.0,195666.0,-1.0,94.90179499999999,0.5,68.0,0.36,82,0.43,43.0,0.5
1.0,8.0,8.0,146.0,157653.0,-1.0,73.524704,0.5,37.0,0.25,55,0.38,38.0,0.5
1.0,9.0,9.0,149.0,176431.0,-1.0,71.493774,0.48,68.0,0.46,80,0.54,54.0,0.48
1.0,10.0,10.0,201.0,176485.0,-1.0,104.28907099999999,0.52,57.0,0.28,71,0.35,35.0,0.52
1.0,11.0,11.0,199.0,190087.0,-1.0,100.43742900000001,0.5,48.0,0.24,70,0.35,35.0,0.5
1.0,12.0,12.0,171.0,159612.0,-1.0,90.43400600000001,0.53,53.0,0.31,66,0.39,39.0,0.53
1.0,13.0,13.0,209.0,189007.0,-1.0,108.043508,0.52,45.0,0.22,65,0.31,31.0,0.52
1.0,14.0,14.0,162.0,155817.0,-1.0,88.556848,0.55,37.0,0.23,52,0.32,32.0,0.55
,,,,,,,,,,,,,
,,,,,,,,,,Average = ,0.38799999999999996,38.8,


==> data/drlsa/vehicle-3.csv <==
model_version,episode,chain_id,num_requests,total_cost,load_loss,total_time,time_per_request,total_valid_service_count_filtered_naive,valid_service_ratio_filtered_naive,total_valid_service_count_filtered,valid_service_ratio_filtered,servicerate,timeperrequest
1,0,0,144,170272,-1,63.850345,0.44,49,0.34,72,0.5,50.0,0.44
1,1,1,157,160669,-1,70.560247,0.45,61,0.39,76,0.48,48.0,0.45
1,2,2,185,178191,-1,88.887551,0.48,80,0.43,102,0.55,55.00000000000001,0.48
1,3,3,177,168614,-1,80.93972600000001,0.46,90,0.51,107,0.6,60.0,0.46
1,4,4,199,203981,-1,103.978504,0.52,99,0.5,122,0.61,61.0,0.52
1,5,5,212,188776,-1,121.47301599999999,0.57,84,0.4,104,0.49,49.0,0.57
1,6,6,183,186327,-1,93.133099,0.51,95,0.52,110,0.6,60.0,0.51
1,7,7,189,187481,-1,93.44481,0.49,84,0.44,103,0.54,54.0,0.49
1,8,8,146,153550,-1,74.045831,0.51,49,0.34,70,0.48,48.0,0.51
1,9,9,149,180129,-1,68.458492,0.46,89,0.6,101,0.68,68.0,0.46
1,10,10,201,181492,-1,108.72501299999999,0.54,84,0.42,109,0.54,54.0,0.54
1,11,11,199,173191,-1,98.041737,0.49,73,0.37,88,0.44,44.0,0.49
1,12,12,171,173421,-1,78.971036,0.46,72,0.42,94,0.55,55.00000000000001,0.46
1,13,13,209,182424,-1,99.606027,0.48,76,0.36,103,0.49,49.0,0.48
1,14,14,162,164607,-1,71.67917,0.44,69,0.43,82,0.51,51.0,0.44


==> data/drlsa/vehicle-4-cong.csv <==
model_version,episode,chain_id,num_requests,total_cost,load_loss,total_time,time_per_request,total_valid_service_count_filtered_naive,valid_service_ratio_filtered_naive,total_valid_service_count_filtered,valid_service_ratio_filtered,servicerate,timeperrequest
1.0,0.0,0.0,144.0,199105.0,-1.0,80.287051,0.56,53.0,0.37,72,0.5,50.0,0.56
1.0,1.0,1.0,157.0,216224.0,-1.0,92.803813,0.59,61.0,0.39,74,0.47,47.0,0.59
1.0,2.0,2.0,185.0,219919.0,-1.0,107.19570900000001,0.58,81.0,0.44,94,0.51,51.0,0.58
1.0,3.0,3.0,177.0,219824.0,-1.0,102.14965600000001,0.58,75.0,0.42,93,0.53,53.0,0.58
1.0,4.0,4.0,199.0,239417.0,-1.0,135.102126,0.68,88.0,0.44,107,0.54,54.0,0.68
1.0,5.0,5.0,212.0,243965.0,-1.0,131.398197,0.62,74.0,0.35,95,0.45,45.0,0.62
1.0,6.0,6.0,183.0,228306.0,-1.0,100.17658,0.55,89.0,0.49,110,0.6,60.0,0.55
1.0,7.0,7.0,189.0,240871.0,-1.0,104.762467,0.55,94.0,0.5,108,0.57,56.99999999999999,0.55
1.0,8.0,8.0,146.0,194990.0,-1.0,81.46566800000001,0.56,57.0,0.39,75,0.51,51.0,0.56
1.0,9.0,9.0,149.0,224955.0,-1.0,72.973526,0.49,75.0,0.5,86,0.58,57.99999999999999,0.49
1.0,10.0,10.0,201.0,228884.0,-1.0,116.46778300000001,0.58,77.0,0.38,102,0.51,51.0,0.58
1.0,11.0,11.0,199.0,235091.0,-1.0,123.211243,0.62,76.0,0.38,95,0.48,48.0,0.62
1.0,12.0,12.0,171.0,213690.0,-1.0,98.928341,0.58,80.0,0.47,94,0.55,55.00000000000001,0.58
1.0,13.0,13.0,209.0,225292.0,-1.0,129.417778,0.62,74.0,0.35,96,0.46,46.0,0.62
1.0,14.0,14.0,162.0,199292.0,-1.0,95.201716,0.59,52.0,0.32,62,0.38,38.0,0.59
,,,,,,,,,,,,,
,,,,,,,,,,Average = ,0.5093333329999999,50.933333299999994,


==> data/drlsa/vehicle-4.csv <==
model_version,episode,chain_id,num_requests,total_cost,load_loss,total_time,time_per_request,total_valid_service_count_filtered_naive,valid_service_ratio_filtered_naive,total_valid_service_count_filtered,valid_service_ratio_filtered,servicerate,timeperrequest
1,0,0,144,198136,-1,75.819086,0.53,72,0.5,83,0.58,57.99999999999999,0.53
1,1,1,157,197809,-1,80.872187,0.52,92,0.59,102,0.65,65.0,0.52
1,2,2,185,221628,-1,100.68453199999999,0.54,106,0.57,119,0.64,64.0,0.54
1,3,3,177,213752,-1,95.020723,0.54,102,0.58,115,0.65,65.0,0.54
1,4,4,199,243557,-1,108.412586,0.54,117,0.59,136,0.68,68.0,0.54
1,5,5,212,253559,-1,119.074417,0.56,114,0.54,135,0.64,64.0,0.56
1,6,6,183,242070,-1,91.88313000000001,0.5,112,0.61,130,0.71,71.0,0.5
1,7,7,189,233399,-1,101.34790699999999,0.54,105,0.56,126,0.67,67.0,0.54
1,8,8,146,187067,-1,69.44421,0.48,76,0.52,90,0.62,62.0,0.48
1,9,9,149,215088,-1,67.78708,0.45,104,0.7,115,0.77,77.0,0.45
1,10,10,201,234314,-1,111.125542,0.55,107,0.53,128,0.64,64.0,0.55
1,11,11,199,238278,-1,109.13601499999999,0.55,109,0.55,128,0.64,64.0,0.55
1,12,12,171,204279,-1,89.751965,0.52,104,0.61,119,0.7,70.0,0.52
1,13,13,209,231094,-1,119.186757,0.57,114,0.55,134,0.64,64.0,0.57
1,14,14,162,199489,-1,85.359913,0.53,85,0.52,102,0.63,63.0,0.53


==> data/drlsa/vehicle-5-cong.csv <==
model_version,episode,chain_id,num_requests,total_cost,load_loss,total_time,time_per_request,total_valid_service_count_filtered_naive,valid_service_ratio_filtered_naive,total_valid_service_count_filtered,valid_service_ratio_filtered,servicerate,timeperrequest
1.0,0.0,0.0,144.0,249180.0,-1.0,92.530559,0.64,75.0,0.52,90,0.62,62.0,0.64
1.0,1.0,1.0,157.0,260000.0,-1.0,93.85824000000001,0.6,73.0,0.46,86,0.55,55.00000000000001,0.6
1.0,2.0,2.0,185.0,262982.0,-1.0,115.81161399999999,0.63,95.0,0.51,112,0.61,61.0,0.63
1.0,3.0,3.0,177.0,273954.0,-1.0,107.23161,0.61,79.0,0.45,94,0.53,53.0,0.61
1.0,4.0,4.0,199.0,286624.0,-1.0,134.82048799999998,0.68,97.0,0.49,108,0.54,54.0,0.68
1.0,5.0,5.0,212.0,271386.0,-1.0,155.95454099999998,0.74,94.0,0.44,113,0.53,53.0,0.74
1.0,6.0,6.0,183.0,263744.0,-1.0,110.71846299999999,0.61,93.0,0.51,117,0.64,64.0,0.61
1.0,7.0,7.0,189.0,269736.0,-1.0,123.530078,0.65,94.0,0.5,112,0.59,59.0,0.65
1.0,8.0,8.0,146.0,226934.0,-1.0,86.942205,0.6,52.0,0.36,65,0.45,45.0,0.6
1.0,9.0,9.0,149.0,274572.0,-1.0,81.963612,0.55,89.0,0.6,98,0.66,66.0,0.55
1.0,10.0,10.0,201.0,275570.0,-1.0,133.09525,0.66,95.0,0.47,116,0.58,57.99999999999999,0.66
1.0,11.0,11.0,199.0,262216.0,-1.0,127.633449,0.64,86.0,0.43,107,0.54,54.0,0.64
1.0,12.0,12.0,171.0,240590.0,-1.0,115.08291100000001,0.67,86.0,0.5,102,0.6,60.0,0.67
1.0,13.0,13.0,209.0,276028.0,-1.0,148.598701,0.71,90.0,0.43,114,0.55,55.00000000000001,0.71
1.0,14.0,14.0,162.0,237486.0,-1.0,111.00473000000001,0.69,70.0,0.43,90,0.56,56.00000000000001,0.69
,,,,,,,,,,,,,
,,,,,,,,,,Average = ,0.57,56.99999999999999,


==> data/drlsa/vehicle-5.csv <==
model_version,episode,chain_id,num_requests,total_cost,load_loss,total_time,time_per_request,total_valid_service_count_filtered_naive,valid_service_ratio_filtered_naive,total_valid_service_count_filtered,valid_service_ratio_filtered,servicerate,timeperrequest
1,0,0,144,263694,-1,87.692872,0.61,87,0.6,101,0.7,70.0,0.61
1,1,1,157,245294,-1,86.322647,0.55,74,0.47,99,0.63,63.0,0.55
1,2,2,185,255619,-1,108.11646200000001,0.58,117,0.63,132,0.71,71.0,0.58
1,3,3,177,259810,-1,109.781123,0.62,105,0.59,119,0.67,67.0,0.62
1,4,4,199,292276,-1,132.600128,0.67,136,0.68,149,0.75,75.0,0.67
1,5,5,212,276514,-1,149.168714,0.7,141,0.67,162,0.76,76.0,0.7
1,6,6,183,266626,-1,119.47813500000001,0.65,126,0.69,137,0.75,75.0,0.65
1,7,7,189,276307,-1,120.75539599999999,0.64,132,0.7,144,0.76,76.0,0.64
1,8,8,146,229708,-1,95.317312,0.65,90,0.62,103,0.71,71.0,0.65
1,9,9,149,246524,-1,76.382421,0.51,115,0.77,122,0.82,82.0,0.51
1,10,10,201,261729,-1,120.01323300000001,0.6,135,0.67,147,0.73,73.0,0.6
1,11,11,199,275559,-1,121.837471,0.61,124,0.62,137,0.69,69.0,0.61
1,12,12,171,250760,-1,114.09813600000001,0.67,114,0.67,124,0.73,73.0,0.67
1,13,13,209,273372,-1,142.680207,0.68,130,0.62,144,0.69,69.0,0.68
1,14,14,162,233465,-1,96.621216,0.6,87,0.54,102,0.63,63.0,0.6


==> data/mcts/3_8_10_true_false_greedy_1000_20_1_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
84.02777777777779,74158.0,67516.0,144,121,0.01844093865818448,1
75.79617834394905,71780.0,65628.0,157,119,0.016119815741374995,2
80.0,74847.0,69320.0,185,148,0.018748670010953337,3
77.40112994350282,76534.0,67385.0,177,137,0.017809355999790343,4
78.39195979899498,73337.0,68406.0,199,156,0.018456925099818552,5
72.16981132075472,87966.0,74565.0,212,153,0.018849335751443538,6
82.5136612021858,74251.0,66853.0,183,151,0.02307977051031394,7
76.71957671957672,75726.0,68758.0,189,145,0.017394894645327612,8
77.3972602739726,77499.0,63987.0,146,113,0.016732588206252008,9
87.91946308724832,58666.0,54963.0,149,131,0.023183998645552054,10
79.60199004975125,76778.0,67670.0,201,160,0.023443716675487915,11
75.37688442211056,84027.0,73388.0,199,150,0.019507170921594052,12
74.26900584795322,74979.0,64833.0,171,127,0.01757121643824884,13
71.77033492822966,79973.0,73924.0,209,150,0.020947464345174544,14
75.92592592592592,74929.0,66360.0,162,123,0.01970407403545615,15


==> data/mcts/3_8_10_true_false_mcts_1000_20_25_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
84.72222222222221,89494.0,69207.0,144,122,23.701375673214603,1
85.98726114649682,100711.0,76744.0,157,135,24.542657969104262,2
88.10810810810811,102476.0,77562.0,185,163,39.70333619504362,3
80.89887640449437,92381.0,71702.0,178,144,30.55104264650452,4
84.92462311557789,106994.0,76547.0,199,169,36.50036375846096,5
75.94339622641509,104175.0,79613.0,212,161,29.18319667960113,6
91.25683060109291,91061.0,72221.0,183,167,49.964552956200684,7
84.65608465608466,100015.0,74501.0,189,160,37.319470782759325,8
83.6734693877551,92519.0,69230.0,147,123,25.760942442887487,9
91.94630872483222,77380.0,58955.0,149,137,42.40099195345936,10
86.06965174129353,97195.0,74389.0,201,173,43.216740130192015,11
82.91457286432161,109505.0,80916.0,199,165,38.96475308504536,12
81.28654970760235,88780.0,69663.0,171,139,31.698478796328722,13
78.46889952153109,126657.0,81038.0,209,164,36.10319932568017,14
79.01234567901234,96320.0,70462.0,162,128,25.29958391925435,15


==> data/mcts/3_8_10_true_true_greedy_1000_20_1_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
84.02777777777779,77052.0,65727.0,144,121,0.01802473598056369,1
80.89171974522293,85382.0,69325.0,157,127,0.01754974407754886,2
83.24324324324324,87792.0,73507.0,185,154,0.01872783351588893,3
79.66101694915254,81605.0,70108.0,177,141,0.02026494882874569,4
82.91457286432161,87261.0,73178.0,199,165,0.024331276141219403,5
74.05660377358491,94840.0,73736.0,212,157,0.01824540124749237,6
86.33879781420765,83505.0,67550.0,183,158,0.02783042094746574,7
81.48148148148148,86967.0,72203.0,189,154,0.0201033284424474,8
75.34246575342466,76631.0,65165.0,146,110,0.01745787711992656,9
90.60402684563759,64999.0,57825.0,149,135,0.02669018226981963,10
80.59701492537313,83692.0,68585.0,201,162,0.02372201046540369,11
76.38190954773869,88983.0,74071.0,199,152,0.020314734185760342,12
79.53216374269006,80875.0,68784.0,171,136,0.021093198430468463,13
76.07655502392345,95853.0,77217.0,209,159,0.022385550457895087,14
77.77777777777779,87002.0,69760.0,162,126,0.01810391302461977,15


==> data/mcts/3_8_10_true_true_mcts_1000_20_25_30.0.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
88.19444444444444,90461.0,67616.0,144,127,23.50811100668377,1
84.07643312101911,97053.0,72528.0,157,132,22.87032179619856,2
85.94594594594595,94950.0,75696.0,185,159,23.48663543881597,3
88.70056497175142,108773.0,75660.0,177,157,23.39613748539639,4
85.92964824120602,104069.0,76945.0,199,171,24.113011281094963,5
80.18867924528303,109638.0,81074.0,212,170,24.313615505425435,6
91.25683060109291,94404.0,71444.0,183,167,23.83069617500723,7
86.24338624338624,103644.0,74921.0,189,163,23.196847238237897,8
86.3013698630137,103440.0,70788.0,146,126,22.743680129312487,9
91.27516778523491,74684.0,58140.0,149,136,22.59743374466096,10
88.05970149253731,112110.0,75981.0,201,177,23.847636926233477,11
81.90954773869346,105597.0,80667.0,199,163,23.952035844026494,12
85.96491228070175,106389.0,74794.0,171,147,25.4003288006922,13
81.81818181818183,121506.0,81291.0,209,171,24.42544838344081,14
85.80246913580247,106866.0,76249.0,162,139,25.48791586322549,15


==> data/mcts/3_8_10_true_true_mcts_1000_20_25_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
88.88888888888889,96592.0,69650.0,144,128,28.47415532668432,1
83.43949044585987,104278.0,74303.0,157,131,26.118362643916136,2
87.02702702702703,105354.0,77316.0,185,161,35.621130448418704,3
84.26966292134831,107985.0,74367.0,178,150,37.90476065807128,4
86.93467336683418,103165.0,78715.0,199,173,45.06612450273792,5
81.60377358490565,111355.0,81917.0,212,173,35.360343278578995,6
92.34972677595627,98890.0,71164.0,183,169,62.332213928139275,7
87.3015873015873,116675.0,76674.0,189,165,42.49873281534385,8
85.71428571428571,104080.0,72149.0,147,126,27.15835553610406,9
94.63087248322148,75082.0,58762.0,149,141,58.02654989133745,10
92.03980099502488,112352.0,79365.0,201,185,64.27334185144794,11
82.41206030150754,109434.0,81013.0,199,164,43.96610599906001,12
87.13450292397661,111186.0,74471.0,171,149,40.441335264005154,13
76.55502392344498,113993.0,82427.0,209,160,38.40468122970545,14
86.41975308641975,114829.0,77850.0,162,140,36.70447138356574,15


==> data/mcts/3_8_10_true_true_mcts_1000_20_25_Inf_cong.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
67.36111111111111,91475.0,73449.0,144,97,11.557020250293947,1
68.78980891719745,100944.0,78743.0,157,108,11.747687013285935,2
77.83783783783784,127950.0,92380.0,185,144,19.096257622177536,3
66.66666666666666,100281.0,77427.0,177,118,14.146645311581885,4
75.37688442211056,122316.0,89264.0,199,150,22.408739151068072,5
68.39622641509435,128790.0,94798.0,212,145,15.347860434145298,6
78.68852459016394,120686.0,81559.0,183,144,28.705982933930358,7
73.54497354497354,124097.0,85672.0,189,139,19.5355338419556,8
65.75342465753424,98119.0,75826.0,146,96,10.904294466319149,9
81.20805369127517,91467.0,67704.0,149,121,20.84895772581932,10
72.13930348258707,118241.0,82396.0,201,145,16.78219102508393,11
64.82412060301507,107103.0,86823.0,199,129,12.484556809142607,12
66.66666666666666,103852.0,77686.0,171,114,13.109143579215337,13
66.50717703349282,118165.0,85994.0,209,139,16.500980239165454,14
67.90123456790124,102346.0,78874.0,162,110,13.757802586496613,15


==> data/mcts/4_8_10_true_false_greedy_1000_20_1_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
92.36111111111111,72189.0,71347.0,144,133,0.006018923388587104,1
89.80891719745223,88615.0,80049.0,157,141,0.006911675641491154,2
87.56756756756758,80755.0,77993.0,185,162,0.011161453659470015,3
92.09039548022598,81780.0,80324.0,177,163,0.011919451298686743,4
92.96482412060301,88493.0,83926.0,199,185,0.015238728355522731,5
84.90566037735849,99033.0,88232.0,212,180,0.011973193231618629,6
92.89617486338798,74860.0,73273.0,183,170,0.015968858218583903,7
89.94708994708994,86929.0,81988.0,189,170,0.0121152918174784,8
91.09589041095892,80837.0,75538.0,146,133,0.00750920543931935,9
93.95973154362416,60208.0,60209.0,149,140,0.010985704076370137,10
93.03482587064677,82406.0,80469.0,201,187,0.017633039559890974,11
87.93969849246231,92442.0,86812.0,199,175,0.014104377085240044,12
90.05847953216374,79880.0,77704.0,171,154,0.009866275285419664,13
84.688995215311,98530.0,90473.0,209,177,0.014926630914496463,14
87.65432098765432,80162.0,77732.0,162,142,0.009308399977507415,15


==> data/mcts/4_8_10_true_false_mcts_1000_20_25_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
97.91666666666666,83223.0,77146.0,144,141,26.52439599235852,1
96.1783439490446,95956.0,84022.0,157,151,29.034638916610913,2
96.21621621621622,92842.0,84206.0,185,178,44.82750872921299,3
99.438202247191,95481.0,88376.0,178,177,46.82654497060883,4
95.47738693467336,99380.0,86520.0,199,190,43.68039570861127,5
92.45283018867923,111113.0,93998.0,212,196,49.45099031587817,6
97.26775956284152,84767.0,77287.0,183,178,47.84920194500783,7
95.76719576719576,95529.0,86223.0,189,181,42.38862470344261,8
94.55782312925172,92565.0,82352.0,147,139,28.99633207450919,9
98.65771812080536,64524.0,63623.0,149,147,42.201073388925344,10
97.01492537313432,95114.0,83093.0,201,195,47.71327848220939,11
89.9497487437186,102280.0,91363.0,199,179,45.971273211378545,12
94.73684210526316,94194.0,83919.0,171,162,38.165453293170145,13
92.34449760765551,119360.0,95871.0,209,193,50.87914609110526,14
93.20987654320987,101738.0,84494.0,162,151,35.93099125226339,15


==> data/mcts/4_8_10_true_true_greedy_1000_20_1_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
95.83333333333334,87949.0,74154.0,144,138,0.006056298812230428,1
94.90445859872611,96463.0,83722.0,157,149,0.008431540932624963,2
93.51351351351353,98940.0,82426.0,185,173,0.013485788654636692,3
96.04519774011301,96843.0,84493.0,177,170,0.013216880755235921,4
95.47738693467336,105427.0,87339.0,199,190,0.015827724082985117,5
86.79245283018868,107628.0,90598.0,212,184,0.014195787456800352,6
96.17486338797814,89870.0,76998.0,183,176,0.019227214198294883,7
94.70899470899472,100404.0,84791.0,189,179,0.01316936936958757,8
95.2054794520548,94205.0,81272.0,146,139,0.007456828470099462,9
97.98657718120806,72748.0,62997.0,149,146,0.015820133606059442,10
96.51741293532339,96797.0,82832.0,201,194,0.021895737197268658,11
90.45226130653268,111650.0,92000.0,199,180,0.017220572610596317,12
93.56725146198829,94053.0,83106.0,171,160,0.011896964402226677,13
89.95215311004785,111843.0,93261.0,209,188,0.020224727511976324,14
92.59259259259261,98021.0,83374.0,162,150,0.009849339355657129,15


==> data/mcts/4_8_10_true_true_mcts_1000_20_25_30.0.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
98.61111111111111,93071.0,77332.0,144,142,24.616586056020523,1
97.45222929936305,109284.0,85885.0,157,153,24.23442627366181,2
97.83783783783784,107636.0,85619.0,185,181,23.145946967923962,3
98.87005649717514,106908.0,86743.0,177,175,24.79648947985159,4
97.98994974874373,116382.0,89636.0,199,195,24.10378843695674,5
95.28301886792451,132261.0,98915.0,212,202,24.997881788127827,6
98.9071038251366,100820.0,79977.0,183,181,23.259892721645173,7
96.82539682539684,111585.0,88099.0,189,183,24.132775333192612,8
97.94520547945206,103226.0,82482.0,146,143,23.66615064340095,9
99.32885906040269,77510.0,63979.0,149,148,21.84793197388617,10
99.50248756218906,101042.0,86199.0,201,200,24.10910508881754,11
93.46733668341707,122355.0,96387.0,199,186,24.57105016588566,12
96.49122807017544,102362.0,85050.0,171,165,25.33373251993057,13
95.21531100478468,132272.0,99634.0,209,199,25.22518323939383,14
95.06172839506172,117390.0,87545.0,162,154,25.831866869220022,15


==> data/mcts/4_8_10_true_true_mcts_1000_20_25_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
97.91666666666666,94795.0,77032.0,144,141,28.897739590870014,1
98.72611464968152,104969.0,86375.0,157,155,33.74544891734032,2
96.21621621621622,103502.0,84421.0,185,178,45.75420604783135,3
99.438202247191,108375.0,88376.0,178,177,52.493927382351316,4
97.48743718592964,112915.0,89195.0,199,194,48.33726841121463,5
95.75471698113208,124194.0,98561.0,212,203,63.44757209408957,6
98.9071038251366,96892.0,80058.0,183,181,55.815107660866836,7
98.94179894179894,109275.0,89801.0,189,187,51.70547160900459,8
97.27891156462583,108094.0,83725.0,147,143,33.0011640487074,9
99.32885906040269,75755.0,63979.0,149,148,49.66805724809634,10
99.00497512437812,104513.0,85884.0,201,199,58.867223577119816,11
91.95979899497489,128177.0,94577.0,199,183,51.02773390942482,12
97.07602339181285,110681.0,86078.0,171,166,39.88790709372849,13
93.77990430622009,122347.0,97466.0,209,196,57.05374315823094,14
97.53086419753086,117160.0,87446.0,162,158,43.05624697532183,15


==> data/mcts/4_8_10_true_true_mcts_1000_20_25_Inf_cong.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
88.88888888888889,123044.0,96080.0,144,128,17.75686681932873,1
87.89808917197452,120426.0,101442.0,157,138,18.265946784596533,2
87.02702702702703,137098.0,103910.0,185,161,20.658937653979738,3
87.57062146892656,134033.0,103875.0,177,155,26.93235381309595,4
86.93467336683418,138803.0,106973.0,199,173,27.0344605074456,5
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1


==> data/mcts/5_8_10_true_false_greedy_1000_20_1_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
99.30555555555556,79024.0,77571.0,144,143,0.005188069409794278,1
98.08917197452229,86591.0,85411.0,157,154,0.005907860531169138,2
98.37837837837839,92053.0,86081.0,185,182,0.0130091937812599,3
98.87005649717514,88653.0,87461.0,177,175,0.009443835350079723,4
98.4924623115578,91746.0,89836.0,199,196,0.013540477608915549,5
94.33962264150944,98967.0,97116.0,212,200,0.01410615106798568,6
97.81420765027322,78987.0,78459.0,183,179,0.01473897793253914,7
96.82539682539684,91396.0,88440.0,189,183,0.01280612794179765,8
95.89041095890408,82196.0,81756.0,146,140,0.005494047517645849,9
98.65771812080536,63433.0,63394.0,149,147,0.01228821517637112,10
97.51243781094529,83817.0,83583.0,201,196,0.0151159893814011,11
93.46733668341707,101057.0,96218.0,199,186,0.015151201181076282,12
94.73684210526316,87904.0,84239.0,171,162,0.009869391458076342,13
92.82296650717704,98228.0,97751.0,209,194,0.017300975379761326,14
95.06172839506172,88496.0,86206.0,162,154,0.008190568582511245,15


==> data/mcts/5_8_10_true_false_mcts_1000_20_25_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
99.30555555555556,77570.0,77571.0,144,143,22.0694791244136,1
98.72611464968152,88978.0,86529.0,157,155,26.67815816022788,2
98.91891891891892,93247.0,86640.0,185,183,38.42960228662234,3
99.438202247191,87862.0,88376.0,178,177,34.729197763325125,4
99.49748743718591,94755.0,91048.0,199,198,38.14486707035621,5
98.11320754716981,105208.0,101502.0,212,208,51.542154051222894,6
98.9071038251366,83663.0,79977.0,183,181,39.806849219108535,7
99.47089947089948,93530.0,90398.0,189,188,37.54611619061263,8
99.31972789115646,91425.0,85043.0,147,146,25.71946777454039,9
99.32885906040269,66499.0,63979.0,149,148,33.40403942293769,10
99.50248756218906,87169.0,86199.0,201,200,40.1766282776695,11
95.47738693467336,105490.0,99374.0,199,190,45.21511747250007,12
99.41520467836256,95145.0,88742.0,171,170,33.37199462645235,13
98.08612440191388,115885.0,103255.0,209,205,50.81768525844556,14
98.14814814814817,93936.0,88321.0,162,159,31.41563553133129,15


==> data/mcts/5_8_10_true_true_greedy_1000_20_1_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
99.30555555555556,89026.0,77571.0,144,143,0.00493026938703325,1
99.36305732484077,102398.0,87171.0,157,156,0.006453292385028426,2
98.37837837837839,101520.0,86501.0,185,182,0.011874691215721336,3
99.43502824858757,100927.0,87937.0,177,176,0.010892492229655637,4
99.49748743718591,106939.0,91048.0,199,198,0.014842668370385862,5
95.75471698113208,116516.0,98986.0,212,203,0.015182141987782604,6
99.4535519125683,96683.0,80794.0,183,182,0.01526057915609391,7
99.47089947089948,108546.0,90398.0,189,188,0.013886180504289254,8
99.31506849315068,101630.0,84038.0,146,145,0.006011979220664664,9
99.32885906040269,71451.0,63979.0,149,148,0.009719013367723298,10
99.50248756218906,100906.0,86199.0,201,200,0.016528209050496418,11
96.98492462311557,119761.0,100121.0,199,193,0.01959351319164487,12
98.24561403508773,98046.0,87711.0,171,168,0.010583923574079545,13
97.60765550239235,120149.0,103619.0,209,204,0.017312617963581,14
99.38271604938272,106748.0,89833.0,162,161,0.007801259005511248,15


==> data/mcts/5_8_10_true_true_mcts_1000_20_25_30.0.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
99.30555555555556,89330.0,77571.0,144,143,20.901274056898227,1
99.36305732484077,100604.0,87171.0,157,156,20.95527566162644,2
99.45945945945947,103994.0,87044.0,185,184,21.332117502109426,3
99.43502824858757,102772.0,87937.0,177,176,21.506568699906772,4
99.49748743718591,112023.0,91048.0,199,198,21.86502550714579,5
99.52830188679243,123540.0,103623.0,212,211,22.870112650799303,6
99.4535519125683,98358.0,80794.0,183,182,20.915691349675747,7
99.47089947089948,104681.0,90398.0,189,188,22.176393338612147,8
99.31506849315068,98656.0,84038.0,146,145,21.01904540519192,9
99.32885906040269,74168.0,63979.0,149,148,20.11197772602107,10
99.50248756218906,102527.0,86199.0,201,200,22.316979417753462,11
98.99497487437185,123761.0,101867.0,199,197,22.72624613052637,12
99.41520467836256,104284.0,88742.0,171,170,22.420156099642924,13
99.52153110047848,130333.0,105945.0,209,208,23.381604904193054,14
99.38271604938272,110024.0,89833.0,162,161,22.85133837034673,15


==> data/mcts/5_8_10_true_true_mcts_1000_20_25_Inf.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
99.30555555555556,91159.0,77571.0,144,143,24.126676806145248,1
99.36305732484077,102216.0,87171.0,157,156,27.05612250953723,2
99.45945945945947,106367.0,87044.0,185,184,41.949894286490775,3
99.438202247191,103789.0,88376.0,178,177,39.756009905525815,4
99.49748743718591,108479.0,91048.0,199,198,44.48850060347936,5
99.52830188679243,120104.0,103623.0,212,211,56.750983202232504,6
99.4535519125683,97071.0,80794.0,183,182,45.101921415068404,7
99.47089947089948,109238.0,90398.0,189,188,40.64166363458785,8
99.31972789115646,103870.0,85043.0,147,146,28.53856878215764,9
99.32885906040269,77615.0,63979.0,149,148,40.29977126889581,10
99.50248756218906,102503.0,86199.0,201,200,43.497595397987176,11
99.49748743718591,119727.0,101954.0,199,198,56.524763296596966,12
99.41520467836256,110170.0,88742.0,171,170,36.658550297307684,13
98.5645933014354,123772.0,103802.0,209,206,54.902450985885686,14
99.38271604938272,112456.0,89833.0,162,161,33.06038517863662,15


==> data/mcts/5_8_10_true_true_mcts_1000_20_25_Inf_cong.csv <==
servicerate,TRT,TDT,totaltrips,totaltripsserved,timeperrequest,testchainid
97.91666666666666,123993.0,104106.0,144,141,18.513391721579765,1
98.08917197452229,139211.0,116208.0,157,154,20.149770726064208,2
96.75675675675676,137556.0,113168.0,185,179,29.7544850104564,3
98.30508474576271,138069.0,116869.0,177,174,30.46311869459637,4
96.4824120603015,150948.0,118471.0,199,192,29.85045076375032,5
91.98113207547168,169513.0,129357.0,212,195,29.879452084595304,6
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1
100.0,1.0,1.0,1,1,1.0,1


==> data/pnas/vehicles-3-cong.csv <==
servicerate,computetime,timeperrequest
65.7534,9.797080000000001,0.06531386666666668
76.5101,24.3801,0.16253399999999998
65.2778,10.8591,0.072394
70.4918,21.3737,0.14249133333333333
64.3275,17.8387,0.11892466666666666
61.7834,30.8663,0.20577533333333334
72.1393,32.5398,0.21693199999999999
70.8995,32.2828,0.21521866666666667
70.3518,29.4188,0.19612533333333335
62.201,19.714000000000002,0.1314266666666667
59.2593,11.9841,0.07989399999999999
59.9057,12.7595,0.08506333333333332
64.9718,16.611,0.11074
70.2703,20.5434,0.136956
63.8191,18.3326,0.12221733333333333


==> data/pnas/vehicles-3.csv <==
servicerate,computetime,timeperrequest
78.7671,173.295,1.1553
93.2886,298.033,1.9868866666666667
84.0278,174.30599999999998,1.16204
88.5246,289.149,1.92766
79.5322,174.58900000000003,1.1639266666666668
80.2548,174.65400000000002,1.16436
85.0746,188.37,1.2558
82.5397,238.86,1.5924
85.9296,190.174,1.2678266666666667
77.512,254.982,1.69988
80.8642,178.957,1.1930466666666666
78.7736,177.36900000000003,1.1824600000000003
81.9209,178.292,1.1886133333333333
81.6216,215.032,1.4335466666666667
74.8744,21.239,0.14159333333333335


==> data/pnas/vehicles-4-cong.csv <==
servicerate,computetime,timeperrequest
77.3973,11.6472,0.077648
89.2617,18.9108,0.126072
85.4167,12.2056,0.08137066666666667
87.9781,19.0949,0.12729933333333332
78.9474,15.3731,0.10248733333333333
78.3439,29.7327,0.198218
84.0796,32.0335,0.21355666666666664
81.4815,32.9445,0.21963
81.9095,26.7963,0.178642
74.1627,22.5875,0.15058333333333332
74.0741,19.2482,0.12832133333333334
73.5849,18.2207,0.12147133333333333
80.791,18.5968,0.12397866666666668
81.6216,17.3318,0.11554533333333335
77.8894,16.6879,0.11125266666666667


==> data/pnas/vehicles-4.csv <==
servicerate,computetime,timeperrequest
94.5205,177.872,1.1858133333333334
100.0,322.365,2.1491000000000002
98.6111,181.976,1.2131733333333334
98.3607,224.66400000000002,1.4977600000000002
95.9064,183.75599999999997,1.22504
96.1783,180.75900000000001,1.20506
100.0,262.765,1.7517666666666665
95.2381,197.52599999999998,1.3168399999999998
96.4824,219.321,1.46214
89.9522,200.382,1.33588
92.5926,180.697,1.2046466666666666
92.4528,188.72799999999998,1.2581866666666666
98.3051,189.36900000000003,1.2624600000000001
97.2973,269.09,1.7939333333333332
89.4472,36.2834,0.24188933333333335


==> data/pnas/vehicles-5-cong.csv <==
servicerate,computetime,timeperrequest
88.3562,14.3836,0.09589066666666667
97.3154,51.8992,0.3459946666666667
95.1389,16.6419,0.110946
93.4426,34.0178,0.22678533333333334
90.0585,32.9552,0.21970133333333333
89.8089,31.2479,0.20831933333333333
96.0199,34.0471,0.22698066666666666
91.5344,25.7681,0.17178733333333335
92.9648,22.7204,0.15146933333333334
87.0813,24.4024,0.16268266666666667
90.7407,18.4,0.12266666666666666
85.8491,20.5363,0.13690866666666668
90.3955,15.5952,0.103968
87.5676,17.4112,0.11607466666666667
87.9397,16.3712,0.10914133333333334


==> data/pnas/vehicles-5.csv <==
servicerate,computetime,timeperrequest
99.3151,177.423,1.18282
100.0,235.601,1.5706733333333334
100.0,181.801,1.2120066666666667
100.0,223.83599999999998,1.4922399999999998
98.8304,188.167,1.2544466666666667
100.0,186.71599999999998,1.2447733333333333
100.0,220.08,1.4672
100.0,211.205,1.4080333333333335
100.0,207.075,1.3804999999999998
97.6077,217.14,1.4476
100.0,190.49099999999999,1.2699399999999998
98.5849,208.50099999999998,1.3900066666666666
100.0,195.255,1.3017
99.4595,296.243,1.9749533333333333
96.9849,36.0388,0.24025866666666668


==> data/robust/robust.csv <==
drlsathree,drlsafour,drlsafive,rtvthree,rtvfour,rtvfive,mcvrpthree,mcvrpfour,mcvrpfive
-20.0,-13.793103448275852,-11.428571428571429,-16.521745754255264,-18.115858464565886,-11.034475120097547,-24.218749999999996,-9.219858156028364,-1.3986013986014096
-22.916666666666668,-27.692307692307693,-12.698412698412687,-17.985584519437538,-10.738299999999995,-2.684600000000003,-17.557251908396953,-10.967741935483867,-1.2820512820512906
-27.27272727272728,-20.3125,-14.084507042253522,-22.314043685542167,-13.380238127350763,-4.861099999999993,-10.559006211180128,-9.550561797752811,-2.717391304347832
-36.666666666666664,-18.46153846153846,-20.895522388059703,-20.370382921809313,-10.55563858329597,-6.557400000000001,-20.8888888888889,-11.934629257237686,-1.139519295221668
-29.508196721311474,-20.58823529411765,-28.0,-19.11766554929953,-17.682865794149297,-8.875710307759558,-13.294797687861262,-10.82474226804122,-3.03030303030302
-36.734693877551024,-29.6875,-30.263157894736842,-23.015944217666735,-18.543060128947992,-10.191100000000006,-16.18497109826588,-17.73399014778326,-7.582938388625596
-23.333333333333332,-15.492957746478874,-14.666666666666666,-15.204655678663194,-15.920399999999999,-3.980099999999993,-14.792899408284008,-7.182320441988931,-1.6483516483516494
-20.37037037037037,-14.925373134328368,-22.36842105263158,-14.102547016768893,-14.444429277778541,-8.465599999999995,-15.757575757575761,-11.229946524064173,-5.85106382978725
-20.833333333333332,-17.741935483870968,-36.61971830985915,-18.128561054630765,-15.10420553385903,-7.035200000000003,-23.287671232876715,-11.284605805153726,-4.142428222931121


==> data/robust/robustgreedy.csv <==
greedyvrpthree,greedyvrpfour,greedyvrpfive
-17.647059,-17.266187,-4.195804
-23.255814,-14.864865,-7.692308
-19.480519,-12.571429,-7.222222
-19.285714,-15.789474,-7.386364
-15.243902,-10.160428,-5.050505
-18.012422,-15.591398,-13.333333
-21.25,-13.259669,-3.846154
-12.413793,-17.032967,-10.160428
-23.966942,-18.705036,-11.188811

==> data/runtime/runtime.csv <==
threevehicles,fourvehicles,fivevehicles
-0.7812499999999982,0.7092198581560414,0.0
0.7633587786259508,-1.2903225806451557,0.0
-1.24223602484472,1.6853932584269582,0.0
5.258003766478351,-0.5713556130102986,-0.003191930798929198
-1.1560693641618618,0.5154639175257932,0.0
-1.7341040462427566,-0.49261083743844325,0.0
-1.1834319526626869,0.0,0.0
-1.2121212121212186,-2.139037433155063,0.0
0.6849315068493288,0.6849315068493382,-0.004691311690756095
-3.5460992907801314,0.0,0.0
-4.324324324324324,0.5025125628140649,0.0
-0.609756097560982,1.6393442622950525,-0.5050505050504962
-1.3422818791946363,-0.6024096385542048,0.0
6.87500000000001,1.5306122448979573,0.9708737864077948
-0.7142857142857072,-2.5316455696202573,0.0

